OPTIMADE, an API for exchanging materials data

The Open Databases Integration for Materials Design (OPTIMADE) consortium has designed a universal application programming interface (API) to make materials databases accessible and interoperable. We outline the first stable release of the specification, v1.0, which is already supported by many leading databases and several software packages. We illustrate the advantages of the OPTIMADE API through worked examples on each of the public materials databases that support the full API specification.

==> response1.json <==
{
  "data": [
    {
      "attributes": {
        "chemical_formula_hill": "O3SnTa",
        "dimension_types": [1, 1, 1],
        "elements": ["O", "Sn", "Ta"],
        "immutable_id": "http://www.crystallography.net/tcod/10000003.cif@1666",
        "last_modified": "2016-11-21T11:05:58Z",
        "lattice_vectors": [
          [4.02510400822, 0, 0],
          [0, 4.02510400822, 0],
          [0, 0, 4.02510400822]
        ],
        "nelements": 3,
        "_tcod_authors": "Andrius Merkys",
        "_tcod_a": 4.02510400822,
        "_tcod_alpha": 90,
        "_tcod_b": 4.02510400822,
        "_tcod_beta": 90,
        "_tcod_c": 4.02510400822,
        "_tcod_calcformula": "- O3 Sn Ta -",
        "_tcod_date": "2016-11-21",
        "_tcod_file": "10000003",
        "_tcod_flags": "has coordinates",
        "_tcod_formula": "- O3 Sn Ta -",
        "_tcod_gamma": 90,
        "_tcod_journal": "Personal communication to TCOD",
        "_tcod_nel": "3",
        "_tcod_sg": "P m -3 m",
        "_tcod_sgHall": "-P 4 2 3",
        "_tcod_svnrevision": "1666",
        "_tcod_text": "Andrius Merkys\nRelaxation of COD entry 1001185 using Quantum ESPRESSO and SSSP\nPersonal communication to TCOD\n\n(2016)\n",
        "_tcod_time": "11:05:58",
        "_tcod_title": "Relaxation of COD entry 1001185 using Quantum ESPRESSO and SSSP",
        "_tcod_vol": 65.21,
        "_tcod_year": "2016"
      },
      "type": "structures",
      "id": "10000003",
      "links": {
        "self": "http://www.crystallography.net/tcod/10000003.cif"
      },
      "relationships": {
        "references": {
          "data": {
            "id": "10000003",
            "type": "references"
          }
        }
      }
    },
    {
      "attributes": {
        "_tcod_a": 3.7397576908,
        "_tcod_alpha": 90,
        "_tcod_authors": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
        "_tcod_b": 3.7397576908,
        "_tcod_beta": 90,
        "_tcod_c": 3.7397576908,
        "_tcod_calcformula": "- Ca Ge O3 -",
        "_tcod_date": "2016-11-21",
        "_tcod_file": "10000008",
        "_tcod_flags": "has coordinates",
        "_tcod_formula": "- Ca Ge O3 -",
        "_tcod_gamma": 90,
        "_tcod_journal": "Personal communication to TCOD",
        "_tcod_nel": "3",
        "_tcod_sg": "P m -3 m",
        "_tcod_sgHall": "-P 4 2 3",
        "_tcod_svnrevision": "1666",
        "nks_tcod_text": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2016)\n",
        "_tcod_time": "11:05:58",
        "_tcod_title": "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
        "_tcod_vol": 52.303,
        "_tcod_year": "2016",
        "chemical_formula_hill": "CaGeO3",
        "dimension_types": [
          1,
          1,
          1
        ],
        "elements": [
          "Ca",
          "Ge",
          "O"
        ],
        "immutable_id": "http://www.crystallography.net/tcod/10000008.cif@1666",
        "last_modified": "2016-11-21T11:05:58Z",
        "lattice_vectors": [
          [
            3.7397576908,
            0,
            0
          ],
          [
            0,
            3.7397576908,
            0
          ],
          [
            0,
            0,
            3.7397576908
          ]
        ],
        "nelements": 3
      },
      "id": "10000008",
      "links": {
        "self": "http://www.crystallography.net/tcod/10000008.cif"
      },
      "relationships": {
        "references": {
          "data": {
            "id": "10000008",
            "type": "references"
          }
        }
      },
      "type": "structures"
    },
    {
      "attributes": {
        "_tcod_a": 4.1007260883,
        "_tcod_alpha": 90,
        "_tcod_authors": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
        "_tcod_b": 4.1007260883,
        "_tcod_beta": 90,
        "_tcod_c": 4.1007260883,
        "_tcod_calcformula": "- Hf O3 Sn -",
        "_tcod_date": "2017-04-13",
        "_tcod_file": "10000010",
        "_tcod_flags": "has coordinates",
        "_tcod_formula": "- Hf O3 Sn -",
        "_tcod_gamma": 90,
        "_tcod_journal": "Personal communication to TCOD",
        "_tcod_nel": "3",
        "_tcod_sg": "P m -3 m",
        "_tcod_sgHall": "-P 4 2 3",
        "_tcod_svnrevision": "1748",
        "_tcod_text": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2017)\n",
        "_tcod_time": "08:26:34",
        "_tcod_title": "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
        "_tcod_vol": 68.96,
        "_tcod_year": "2017",
        "chemical_formula_hill": "HfO3Sn",
        "dimension_types": [
          1,
          1,
          1
        ],
        "elements": [
          "Hf",
          "O",
          "Sn"
        ],
        "immutable_id": "http://www.crystallography.net/tcod/10000010.cif@1748",
        "last_modified": "2017-04-13T08:26:34Z",
        "lattice_vectors": [
          [
            4.1007260883,
            0,
            0
          ],
          [
            0,
            4.1007260883,
            0
          ],
          [
            0,
            0,
            4.1007260883
          ]
        ],
        "nelements": 3
      },
      "id": "10000010",
      "links": {
        "self": "http://www.crystallography.net/tcod/10000010.cif"
      },
      "relationships": {
        "references": {
          "data": {
            "id": "10000010",
            "type": "references"
          }
        }
      },
      "type": "structures"
    },
    {
      "attributes": {
        "_tcod_a": 3.9202770238,
        "_tcod_alpha": 90,
        "_tcod_authors": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
        "_tcod_b": 3.9202770238,
        "_tcod_beta": 90,
        "_tcod_c": 3.9202770238,
        "_tcod_calcformula": "- O3 Pb Ti -",
        "_tcod_date": "2017-04-13",
        "_tcod_file": "10000012",
        "_tcod_flags": "has coordinates",
        "_tcod_formula": "- O3 Pb Ti -",
        "_tcod_gamma": 90,
        "_tcod_journal": "Personal communication to TCOD",
        "_tcod_nel": "3",
        "_tcod_sg": "P m -3 m",
        "_tcod_sgHall": "-P 4 2 3",
        "_tcod_svnrevision": "1748",
        "_tcod_text": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2017)\n",
        "_tcod_time": "08:26:34",
        "_tcod_title": "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
        "_tcod_vol": 60.25,
        "_tcod_year": "2017",
        "chemical_formula_hill": "O3PbTi",
        "dimension_types": [
          1,
          1,
          1
        ],
        "elements": [
          "O",
          "Pb",
          "Ti"
        ],
        "immutable_id": "http://www.crystallography.net/tcod/10000012.cif@1748",
        "last_modified": "2017-04-13T08:26:34Z",
        "lattice_vectors": [
          [
            3.9202770238,
            0,
            0
          ],
          [
            0,
            3.9202770238,
            0
          ],
          [
            0,
            0,
            3.9202770238
          ]
        ],
        "nelements": 3
      },
      "id": "10000012",
      "links": {
        "self": "http://www.crystallography.net/tcod/10000012.cif"
      },
      "relationships": {
        "references": {
          "data": {
            "id": "10000012",
            "type": "references"
          }
        }
      },
      "type": "structures"
    },
    {
      "attributes": {
        "_tcod_a": 4.1332307404,
        "_tcod_alpha": 90,
        "_tcod_authors": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
        "_tcod_b": 4.1332307404,
        "_tcod_beta": 90,
        "_tcod_c": 4.1332307404,
        "_tcod_calcformula": "- Ba O3 Sn -",
        "_tcod_date": "2017-04-13",
        "_tcod_file": "10000013",
        "_tcod_flags": "has coordinates",
        "_tcod_formula": "- Ba O3 Sn -",
        "_tcod_gamma": 90,
        "_tcod_journal": "Personal communication to TCOD",
        "_tcod_nel": "3",
        "_tcod_sg": "P m -3 m",
        "_tcod_sgHall": "-P 4 2 3",
        "_tcod_svnrevision": "1748",
        "_tcod_text": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2017)\n",
        "_tcod_time": "08:26:34",
        "_tcod_title": "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
        "_tcod_vol": 70.61,
        "_tcod_year": "2017",
        "chemical_formula_hill": "BaO3Sn",
        "dimension_types": [
          1,
          1,
          1
        ],
        "elements": [
          "Ba",
          "O",
          "Sn"
        ],
        "immutable_id": "http://www.crystallography.net/tcod/10000013.cif@1748",
        "last_modified": "2017-04-13T08:26:34Z",
        "lattice_vectors": [
          [
            4.1332307404,
            0,
            0
          ],
          [
            0,
            4.1332307404,
            0
          ],
          [
            0,
            0,
            4.1332307404
          ]
        ],
        "nelements": 3
      },
      "id": "10000013",
      "links": {
        "self": "http://www.crystallography.net/tcod/10000013.cif"
      },
      "relationships": {
        "references": {
          "data": {
            "id": "10000013",
            "type": "references"
          }
        }
      },
      "type": "structures"
    },
    {
      "attributes": {
        "_tcod_a": 3.6528998814,
        "_tcod_alpha": 90,
        "_tcod_authors": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
        "_tcod_b": 3.6528998814,
        "_tcod_beta": 90,
        "_tcod_c": 3.6528998814,
        "_tcod_calcformula": "- O3 Si Sr -",
        "_tcod_date": "2017-04-13",
        "_tcod_file": "10000015",
        "_tcod_flags": "has coordinates",
        "_tcod_formula": "- O3 Si Sr -",
        "_tcod_gamma": 90,
        "_tcod_journal": "Personal communication to TCOD",
        "_tcod_nel": "3",
        "_tcod_sg": "P m -3 m",
        "_tcod_sgHall": "-P 4 2 3",
        "_tcod_svnrevision": "1748",
        "_tcod_text": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2017)\n",
        "_tcod_time": "08:26:34",
        "_tcod_title": "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
        "_tcod_vol": 48.74,
        "_tcod_year": "2017",
        "chemical_formula_hill": "O3SiSr",
        "dimension_types": [
          1,
          1,
          1
        ],
        "elements": [
          "O",
          "Si",
          "Sr"
        ],
        "immutable_id": "http://www.crystallography.net/tcod/10000015.cif@1748",
        "last_modified": "2017-04-13T08:26:34Z",
        "lattice_vectors": [
          [
            3.6528998814,
            0,
            0
          ],
          [
            0,
            3.6528998814,
            0
          ],
          [
            0,
            0,
            3.6528998814
          ]
        ],
        "nelements": 3
      },
      "id": "10000015",
      "links": {
        "self": "http://www.crystallography.net/tcod/10000015.cif"
      },
      "relationships": {
        "references": {
          "data": {
            "id": "10000015",
            "type": "references"
          }
        }
      },
      "type": "structures"
    },
    {
      "attributes": {
        "_tcod_a": 3.57190218373,
        "_tcod_alpha": 90,
        "_tcod_authors": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
        "_tcod_b": 3.57190218373,
        "_tcod_beta": 90,
        "_tcod_c": 3.57190218373,
        "_tcod_calcformula": "- Ca O3 Si -",
        "_tcod_date": "2017-04-13",
        "_tcod_file": "10000020",
        "_tcod_flags": "has coordinates",
        "_tcod_formula": "- Ca O3 Si -",
        "_tcod_gamma": 90,
        "_tcod_journal": "Personal communication to TCOD",
        "_tcod_nel": "3",
        "_tcod_sg": "P m -3 m",
        "_tcod_sgHall": "-P 4 2 3",
        "_tcod_svnrevision": "1748",
        "_tcod_text": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2017)\n",
        "_tcod_time": "08:26:34",
        "_tcod_title": "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
        "_tcod_vol": 45.57,
        "_tcod_year": "2017",
        "chemical_formula_hill": "CaO3Si",
        "dimension_types": [
          1,
          1,
          1
        ],
        "elements": [
          "Ca",
          "O",
          "Si"
        ],
        "immutable_id": "http://www.crystallography.net/tcod/10000020.cif@1748",
        "last_modified": "2017-04-13T08:26:34Z",
        "lattice_vectors": [
          [
            3.57190218373,
            0,
            0
          ],
          [
            0,
            3.57190218373,
            0
          ],
          [
            0,
            0,
            3.57190218373
          ]
        ],
        "nelements": 3
      },
      "id": "10000020",
      "links": {
        "self": "http://www.crystallography.net/tcod/10000020.cif"
      },
      "relationships": {
        "references": {
          "data": {
            "id": "10000020",
            "type": "references"
          }
        }
      },
      "type": "structures"
    },
    {
      "attributes": {
        "_tcod_a": 4.1291087397,
        "_tcod_alpha": 90,
        "_tcod_authors": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
        "_tcod_b": 4.1291087397,
        "_tcod_beta": 90,
        "_tcod_c": 4.1291087397,
        "_tcod_calcformula": "- O3 Sn Zr -",
        "_tcod_date": "2017-04-13",
        "_tcod_file": "10000025",
        "_tcod_flags": "has coordinates",
        "_tcod_formula": "- O3 Sn Zr -",
        "_tcod_gamma": 90,
        "_tcod_journal": "Personal communication to TCOD",
        "_tcod_nel": "3",
        "_tcod_sg": "P m -3 m",
        "_tcod_sgHall": "-P 4 2 3",
        "_tcod_svnrevision": "1748",
        "_tcod_text": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2017)\n",
        "_tcod_time": "08:26:34",
        "_tcod_title": "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
        "_tcod_vol": 70.4,
        "_tcod_year": "2017",
        "chemical_formula_hill": "O3SnZr",
        "dimension_types": [
          1,
          1,
          1
        ],
        "elements": [
          "O",
          "Sn",
          "Zr"
        ],
        "immutable_id": "http://www.crystallography.net/tcod/10000025.cif@1748",
        "last_modified": "2017-04-13T08:26:34Z",
        "lattice_vectors": [
          [
            4.1291087397,
            0,
            0
          ],
          [
            0,
            4.1291087397,
            0
          ],
          [
            0,
            0,
            4.1291087397
          ]
        ],
        "nelements": 3
      },
      "id": "10000025",
      "links": {
        "self": "http://www.crystallography.net/tcod/10000025.cif"
      },
      "relationships": {
        "references": {
          "data": {
            "id": "10000025",
            "type": "references"
          }
        }
      },
      "type": "structures"
    },
    {
      "attributes": {
        "_tcod_a": 3.7882913785,
        "_tcod_alpha": 90,
        "_tcod_authors": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
        "_tcod_b": 3.7882913785,
        "_tcod_beta": 90,
        "_tcod_c": 3.7882913785,
        "_tcod_calcformula": "- Ba O3 Si -",
        "_tcod_date": "2017-04-13",
        "_tcod_file": "10000027",
        "_tcod_flags": "has coordinates",
        "_tcod_formula": "- Ba O3 Si -",
        "_tcod_gamma": 90,
        "_tcod_journal": "Personal communication to TCOD",
        "_tcod_nel": "3",
        "_tcod_sg": "P m -3 m",
        "_tcod_sgHall": "-P 4 2 3",
        "_tcod_svnrevision": "1748",
        "_tcod_text": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2017)\n",
        "_tcod_time": "08:26:34",
        "_tcod_title": "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
        "_tcod_vol": 54.37,
        "_tcod_year": "2017",
        "chemical_formula_hill": "BaO3Si",
        "dimension_types": [
          1,
          1,
          1
        ],
        "elements": [
          "Ba",
          "O",
          "Si"
        ],
        "immutable_id": "http://www.crystallography.net/tcod/10000027.cif@1748",
        "last_modified": "2017-04-13T08:26:34Z",
        "lattice_vectors": [
          [
            3.7882913785,
            0,
            0
          ],
          [
            0,
            3.7882913785,
            0
          ],
          [
            0,
            0,
            3.7882913785
          ]
        ],
        "nelements": 3
      },
      "id": "10000027",
      "links": {
        "self": "http://www.crystallography.net/tcod/10000027.cif"
      },
      "relationships": {
        "references": {
          "data": {
            "id": "10000027",
            "type": "references"
          }
        }
      },
      "type": "structures"
    },
    {
      "attributes": {
        "_tcod_a": 4.0653431832,
        "_tcod_alpha": 90,
        "_tcod_authors": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
        "_tcod_b": 4.0653431832,
        "_tcod_beta": 90,
        "_tcod_c": 4.0653431832,
        "_tcod_calcformula": "- O3 Sn Sr -",
        "_tcod_date": "2017-04-13",
        "_tcod_file": "10000031",
        "_tcod_flags": "has coordinates",
        "_tcod_formula": "- O3 Sn Sr -",
        "_tcod_gamma": 90,
        "_tcod_journal": "Personal communication to TCOD",
        "_tcod_nel": "3",
        "_tcod_sg": "P m -3 m",
        "_tcod_sgHall": "-P 4 2 3",
        "_tcod_svnrevision": "1748",
        "_tcod_text": "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2017)\n",
        "_tcod_time": "08:26:34",
        "_tcod_title": "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
        "_tcod_vol": 67.19,
        "_tcod_year": "2017",
        "chemical_formula_hill": "O3SnSr",
        "dimension_types": [
          1,
          1,
          1
        ],
        "elements": [
          "O",
          "Sn",
          "Sr"
        ],
        "immutable_id": "http://www.crystallography.net/tcod/10000031.cif@1748",
        "last_modified": "2017-04-13T08:26:34Z",
        "lattice_vectors": [
          [
            4.0653431832,
            0,
            0
          ],
          [
            0,
            4.0653431832,
            0
          ],
          [
            0,
            0,
            4.0653431832
          ]
        ],
        "nelements": 3
      },
      "id": "10000031",
      "links": {
        "self": "http://www.crystallography.net/tcod/10000031.cif"
      },
      "relationships": {
        "references": {
          "data": {
            "id": "10000031",
            "type": "references"
          }
        }
      },
      "type": "structures"
    }
  ],
  "links": {
    "base_url": "http://www.crystallography.net/tcod/optimade/v1.0.0/",
    "first": {
      "href": "http://www.crystallography.net/tcod/optimade/v1.0.0/structures?page_limit=10&filter=elements HAS ANY \"C\",\"Si\",\"Ge\",\"Sn\",\"Pb\""
    },
    "next": {
      "href": "http://www.crystallography.net/tcod/optimade/v1.0.0/structures?page_limit=10&page_offset=10&filter=elements HAS ANY \"C\",\"Si\",\"Ge\",\"Sn\",\"Pb\""
    }
  },
  "meta": {
    "api_version": "1.0.0",
    "data_available": 2906,
    "data_returned": 2631,
    "implementation": {
      "maintainer": {
        "email": "cod-bugs@ibt.lt"
      },
      "name": "Theoretical Crystallography Open Database",
      "source_url": "svn://www.crystallography.net/cod/tags/tcod/v0.2.1/cgi-bin/optimade.pl@261229",
      "version": "v0.2.1"
    },
    "last_id": "10000031",
    "more_data_available": true,
    "provider": {
      "description": "Theoretical Crystallography Open Database",
      "name": "Theoretical Crystallography Open Database",
      "prefix": "tcod"
    },
    "query": {
      "representation": "/structures?filter=elements HAS ANY \"C\",\"Si\",\"Ge\",\"Sn\",\"Pb\""
    },
    "time_stamp": "2021-02-24T16:36:05Z"
  }
}


==> response3.json <==
{
   "data" : [
      {
         "attributes" : {
            "_tcod_a" : 3.732646431,
            "_tcod_alpha" : 90,
            "_tcod_authors" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
            "_tcod_b" : 3.732646431,
            "_tcod_beta" : 90,
            "_tcod_c" : 3.732646431,
            "_tcod_calcformula" : "- Ge2 O3 -",
            "_tcod_date" : "2017-04-13",
            "_tcod_file" : "10000035",
            "_tcod_flags" : "has coordinates",
            "_tcod_formula" : "- Ge2 O3 -",
            "_tcod_gamma" : 90,
            "_tcod_journal" : "Personal communication to TCOD",
            "_tcod_nel" : "2",
            "_tcod_sg" : "P m -3 m",
            "_tcod_sgHall" : "-P 4 2 3",
            "_tcod_svnrevision" : "1748",
            "_tcod_text" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2017)\n",
            "_tcod_time" : "08:26:34",
            "_tcod_title" : "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
            "_tcod_vol" : 52.01,
            "_tcod_year" : "2017",
            "chemical_formula_descriptive" : "Ge2O3",
            "chemical_formula_hill" : "Ge2O3",
            "dimension_types" : [
               1,
               1,
               1
            ],
            "elements" : [
               "Ge",
               "O"
            ],
            "elements_ratios" : [
               0.4,
               0.6
            ],
            "last_modified" : "2017-04-13T08:26:34Z",
            "lattice_vectors" : [
               [
                  3.732646431,
                  0,
                  0
               ],
               [
                  0,
                  3.732646431,
                  0
               ],
               [
                  0,
                  0,
                  3.732646431
               ]
            ],
            "nelements" : 2,
            "nperiodic_dimensions" : 3
         },
         "id" : "10000035",
         "links" : {
            "self" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures/10000035"
         },
         "relationships" : {
            "references" : {
               "data" : [
                  {
                     "id" : "10000035",
                     "type" : "references"
                  }
               ]
            }
         },
         "type" : "structures"
      },
      {
         "attributes" : {
            "_tcod_a" : 4.0625295859,
            "_tcod_alpha" : 90,
            "_tcod_authors" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
            "_tcod_b" : 4.0625295859,
            "_tcod_beta" : 90,
            "_tcod_c" : 4.0625295859,
            "_tcod_calcformula" : "- O3 Sn2 -",
            "_tcod_date" : "2017-04-13",
            "_tcod_file" : "10000059",
            "_tcod_flags" : "has coordinates",
            "_tcod_formula" : "- O3 Sn2 -",
            "_tcod_gamma" : 90,
            "_tcod_journal" : "Personal communication to TCOD",
            "_tcod_nel" : "2",
            "_tcod_sg" : "P m -3 m",
            "_tcod_sgHall" : "-P 4 2 3",
            "_tcod_svnrevision" : "1748",
            "_tcod_text" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2017)\n",
            "_tcod_time" : "08:26:34",
            "_tcod_title" : "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
            "_tcod_vol" : 67.05,
            "_tcod_year" : "2017",
            "chemical_formula_descriptive" : "O3Sn2",
            "chemical_formula_hill" : "O3Sn2",
            "dimension_types" : [
               1,
               1,
               1
            ],
            "elements" : [
               "O",
               "Sn"
            ],
            "elements_ratios" : [
               0.6,
               0.4
            ],
            "last_modified" : "2017-04-13T08:26:34Z",
            "lattice_vectors" : [
               [
                  4.0625295859,
                  0,
                  0
               ],
               [
                  0,
                  4.0625295859,
                  0
               ],
               [
                  0,
                  0,
                  4.0625295859
               ]
            ],
            "nelements" : 2,
            "nperiodic_dimensions" : 3
         },
         "id" : "10000059",
         "links" : {
            "self" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures/10000059"
         },
         "relationships" : {
            "references" : {
               "data" : [
                  {
                     "id" : "10000059",
                     "type" : "references"
                  }
               ]
            }
         },
         "type" : "structures"
      },
      {
         "attributes" : {
            "_tcod_a" : 4.0287838989,
            "_tcod_alpha" : 90,
            "_tcod_authors" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
            "_tcod_b" : 4.0287838989,
            "_tcod_beta" : 90,
            "_tcod_c" : 4.0287838989,
            "_tcod_calcformula" : "- O3 Sn2 -",
            "_tcod_date" : "2016-11-21",
            "_tcod_file" : "10000077",
            "_tcod_flags" : "has coordinates",
            "_tcod_formula" : "- O3 Sn2 -",
            "_tcod_gamma" : 90,
            "_tcod_journal" : "Personal communication to TCOD",
            "_tcod_nel" : "2",
            "_tcod_sg" : "P m -3 m",
            "_tcod_sgHall" : "-P 4 2 3",
            "_tcod_svnrevision" : "1666",
            "_tcod_text" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2016)\n",
            "_tcod_time" : "11:05:58",
            "_tcod_title" : "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
            "_tcod_vol" : 65.39,
            "_tcod_year" : "2016",
            "chemical_formula_descriptive" : "O3Sn2",
            "chemical_formula_hill" : "O3Sn2",
            "dimension_types" : [
               1,
               1,
               1
            ],
            "elements" : [
               "O",
               "Sn"
            ],
            "elements_ratios" : [
               0.6,
               0.4
            ],
            "last_modified" : "2016-11-21T11:05:58Z",
            "lattice_vectors" : [
               [
                  4.0287838989,
                  0,
                  0
               ],
               [
                  0,
                  4.0287838989,
                  0
               ],
               [
                  0,
                  0,
                  4.0287838989
               ]
            ],
            "nelements" : 2,
            "nperiodic_dimensions" : 3
         },
         "id" : "10000077",
         "links" : {
            "self" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures/10000077"
         },
         "relationships" : {
            "references" : {
               "data" : [
                  {
                     "id" : "10000077",
                     "type" : "references"
                  }
               ]
            }
         },
         "type" : "structures"
      },
      {
         "attributes" : {
            "_tcod_a" : 3.7008979303,
            "_tcod_alpha" : 90,
            "_tcod_authors" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
            "_tcod_b" : 3.7008979303,
            "_tcod_beta" : 90,
            "_tcod_c" : 3.7008979303,
            "_tcod_calcformula" : "- Ge2 O3 -",
            "_tcod_date" : "2016-11-21",
            "_tcod_file" : "10000094",
            "_tcod_flags" : "has coordinates",
            "_tcod_formula" : "- Ge2 O3 -",
            "_tcod_gamma" : 90,
            "_tcod_journal" : "Personal communication to TCOD",
            "_tcod_nel" : "2",
            "_tcod_sg" : "P m -3 m",
            "_tcod_sgHall" : "-P 4 2 3",
            "_tcod_svnrevision" : "1666",
            "_tcod_text" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2016)\n",
            "_tcod_time" : "11:05:58",
            "_tcod_title" : "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
            "_tcod_vol" : 50.69,
            "_tcod_year" : "2016",
            "chemical_formula_descriptive" : "Ge2O3",
            "chemical_formula_hill" : "Ge2O3",
            "dimension_types" : [
               1,
               1,
               1
            ],
            "elements" : [
               "Ge",
               "O"
            ],
            "elements_ratios" : [
               0.4,
               0.6
            ],
            "last_modified" : "2016-11-21T11:05:58Z",
            "lattice_vectors" : [
               [
                  3.7008979303,
                  0,
                  0
               ],
               [
                  0,
                  3.7008979303,
                  0
               ],
               [
                  0,
                  0,
                  3.7008979303
               ]
            ],
            "nelements" : 2,
            "nperiodic_dimensions" : 3
         },
         "id" : "10000094",
         "links" : {
            "self" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures/10000094"
         },
         "relationships" : {
            "references" : {
               "data" : [
                  {
                     "id" : "10000094",
                     "type" : "references"
                  }
               ]
            }
         },
         "type" : "structures"
      },
      {
         "attributes" : {
            "_tcod_a" : 4.1104637756,
            "_tcod_alpha" : 90,
            "_tcod_authors" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
            "_tcod_b" : 4.1104637756,
            "_tcod_beta" : 90,
            "_tcod_c" : 4.1104637756,
            "_tcod_calcformula" : "- O3 Sn2 -",
            "_tcod_date" : "2016-11-21",
            "_tcod_file" : "10000128",
            "_tcod_flags" : "has coordinates",
            "_tcod_formula" : "- O3 Sn2 -",
            "_tcod_gamma" : 90,
            "_tcod_journal" : "Personal communication to TCOD",
            "_tcod_nel" : "2",
            "_tcod_sg" : "P m -3 m",
            "_tcod_sgHall" : "-P 4 2 3",
            "_tcod_svnrevision" : "1666",
            "_tcod_text" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2016)\n",
            "_tcod_time" : "11:05:58",
            "_tcod_title" : "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
            "_tcod_vol" : 69.45,
            "_tcod_year" : "2016",
            "chemical_formula_descriptive" : "O3Sn2",
            "chemical_formula_hill" : "O3Sn2",
            "dimension_types" : [
               1,
               1,
               1
            ],
            "elements" : [
               "O",
               "Sn"
            ],
            "elements_ratios" : [
               0.6,
               0.4
            ],
            "last_modified" : "2016-11-21T11:05:58Z",
            "lattice_vectors" : [
               [
                  4.1104637756,
                  0,
                  0
               ],
               [
                  0,
                  4.1104637756,
                  0
               ],
               [
                  0,
                  0,
                  4.1104637756
               ]
            ],
            "nelements" : 2,
            "nperiodic_dimensions" : 3
         },
         "id" : "10000128",
         "links" : {
            "self" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures/10000128"
         },
         "relationships" : {
            "references" : {
               "data" : [
                  {
                     "id" : "10000128",
                     "type" : "references"
                  }
               ]
            }
         },
         "type" : "structures"
      },
      {
         "attributes" : {
            "_tcod_a" : 3.7769407,
            "_tcod_alpha" : 90,
            "_tcod_authors" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi",
            "_tcod_b" : 3.7769407,
            "_tcod_beta" : 90,
            "_tcod_c" : 3.7769407,
            "_tcod_calcformula" : "- Ge2 O3 -",
            "_tcod_date" : "2016-11-21",
            "_tcod_file" : "10000170",
            "_tcod_flags" : "has coordinates",
            "_tcod_formula" : "- Ge2 O3 -",
            "_tcod_gamma" : 90,
            "_tcod_journal" : "Personal communication to TCOD",
            "_tcod_nel" : "2",
            "_tcod_sg" : "P m -3 m",
            "_tcod_sgHall" : "-P 4 2 3",
            "_tcod_svnrevision" : "1666",
            "_tcod_text" : "Nicolas Mounet; Andrea Cepellotti; Andrius Merkys; Rickard Armiento; Giovanni Pizzi\nTutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"\nPersonal communication to TCOD\n\n(2016)\n",
            "_tcod_time" : "11:05:58",
            "_tcod_title" : "Tutorial material of \"Tutorial on high-throughput computations: General methods and applications using AiiDA, June-July, 2016\"",
            "_tcod_vol" : 53.88,
            "_tcod_year" : "2016",
            "chemical_formula_descriptive" : "Ge2O3",
            "chemical_formula_hill" : "Ge2O3",
            "dimension_types" : [
               1,
               1,
               1
            ],
            "elements" : [
               "Ge",
               "O"
            ],
            "elements_ratios" : [
               0.4,
               0.6
            ],
            "last_modified" : "2016-11-21T11:05:58Z",
            "lattice_vectors" : [
               [
                  3.7769407,
                  0,
                  0
               ],
               [
                  0,
                  3.7769407,
                  0
               ],
               [
                  0,
                  0,
                  3.7769407
               ]
            ],
            "nelements" : 2,
            "nperiodic_dimensions" : 3
         },
         "id" : "10000170",
         "links" : {
            "self" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures/10000170"
         },
         "relationships" : {
            "references" : {
               "data" : [
                  {
                     "id" : "10000170",
                     "type" : "references"
                  }
               ]
            }
         },
         "type" : "structures"
      },
      {
         "attributes" : {
            "_tcod_a" : 30.861,
            "_tcod_acce_code" : "BK5018",
            "_tcod_alpha" : 90,
            "_tcod_authors" : "Simperler, Alexandra; Foster, Martin D.; Delgado Friedrichs, Olaf; Bell, Robert G.; Almeida Paz, Filipe A.; Klinowski, Jacek",
            "_tcod_b" : 30.861,
            "_tcod_beta" : 90,
            "_tcod_c" : 30.861,
            "_tcod_calcformula" : "- O4 Si2 -",
            "_tcod_commonname" : "2_10",
            "_tcod_date" : "2016-06-08",
            "_tcod_doi" : "10.1107/S0108768105013340",
            "_tcod_file" : "20000001",
            "_tcod_firstpage" : "263",
            "_tcod_flags" : "has coordinates",
            "_tcod_formula" : "- O4 Si2 -",
            "_tcod_gamma" : 90,
            "_tcod_issue" : "3",
            "_tcod_journal" : "Acta Crystallographica Section B",
            "_tcod_lastpage" : "279",
            "_tcod_nel" : "2",
            "_tcod_sg" : "I m -3 m",
            "_tcod_sgHall" : "-I 4 2 3",
            "_tcod_svnrevision" : "275",
            "_tcod_text" : "Simperler, Alexandra; Foster, Martin D.; Delgado Friedrichs, Olaf; Bell, Robert G.; Almeida Paz, Filipe A.; Klinowski, Jacek\nHypothetical binodal zeolitic frameworks\nActa Crystallographica Section B\n61(3)\n(2005)\n263-279",
            "_tcod_time" : "13:33:39",
            "_tcod_title" : "Hypothetical binodal zeolitic frameworks",
            "_tcod_vol" : 29392.1,
            "_tcod_volume" : "61",
            "_tcod_year" : "2005",
            "chemical_formula_descriptive" : "O4Si2",
            "chemical_formula_hill" : "O4Si2",
            "dimension_types" : [
               1,
               1,
               1
            ],
            "elements" : [
               "O",
               "Si"
            ],
            "elements_ratios" : [
               0.666666666666667,
               0.333333333333333
            ],
            "last_modified" : "2016-06-08T13:33:39Z",
            "lattice_vectors" : [
               [
                  30.861,
                  0,
                  0
               ],
               [
                  0,
                  30.861,
                  0
               ],
               [
                  0,
                  0,
                  30.861
               ]
            ],
            "nelements" : 2,
            "nperiodic_dimensions" : 3
         },
         "id" : "20000001",
         "links" : {
            "self" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures/20000001"
         },
         "relationships" : {
            "references" : {
               "data" : [
                  {
                     "id" : "20000001",
                     "type" : "references"
                  }
               ]
            }
         },
         "type" : "structures"
      },
      {
         "attributes" : {
            "_tcod_a" : 12.86907,
            "_tcod_acce_code" : "BK5018",
            "_tcod_alpha" : 90,
            "_tcod_authors" : "Simperler, Alexandra; Foster, Martin D.; Delgado Friedrichs, Olaf; Bell, Robert G.; Almeida Paz, Filipe A.; Klinowski, Jacek",
            "_tcod_b" : 12.86907,
            "_tcod_beta" : 90,
            "_tcod_c" : 7.62915,
            "_tcod_calcformula" : "- O3 Si1.5 -",
            "_tcod_commonname" : "2_100",
            "_tcod_date" : "2016-06-08",
            "_tcod_doi" : "10.1107/S0108768105013340",
            "_tcod_file" : "20000002",
            "_tcod_firstpage" : "263",
            "_tcod_flags" : "has coordinates",
            "_tcod_formula" : "- O3 Si1.5 -",
            "_tcod_gamma" : 90,
            "_tcod_issue" : "3",
            "_tcod_journal" : "Acta Crystallographica Section B",
            "_tcod_lastpage" : "279",
            "_tcod_nel" : "2",
            "_tcod_sg" : "I -4 m 2",
            "_tcod_sgHall" : "I -4 -2",
            "_tcod_svnrevision" : "275",
            "_tcod_text" : "Simperler, Alexandra; Foster, Martin D.; Delgado Friedrichs, Olaf; Bell, Robert G.; Almeida Paz, Filipe A.; Klinowski, Jacek\nHypothetical binodal zeolitic frameworks\nActa Crystallographica Section B\n61(3)\n(2005)\n263-279",
            "_tcod_time" : "13:33:39",
            "_tcod_title" : "Hypothetical binodal zeolitic frameworks",
            "_tcod_vol" : 1263.49,
            "_tcod_volume" : "61",
            "_tcod_year" : "2005",
            "chemical_formula_descriptive" : "O3Si1.5",
            "chemical_formula_hill" : "O3Si1.5",
            "dimension_types" : [
               1,
               1,
               1
            ],
            "elements" : [
               "O",
               "Si"
            ],
            "elements_ratios" : [
               0.666666666666667,
               0.333333333333333
            ],
            "last_modified" : "2016-06-08T13:33:39Z",
            "lattice_vectors" : [
               [
                  12.86907,
                  0,
                  0
               ],
               [
                  0,
                  12.86907,
                  0
               ],
               [
                  0,
                  0,
                  7.62915
               ]
            ],
            "nelements" : 2,
            "nperiodic_dimensions" : 3
         },
         "id" : "20000002",
         "links" : {
            "self" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures/20000002"
         },
         "relationships" : {
            "references" : {
               "data" : [
                  {
                     "id" : "20000002",
                     "type" : "references"
                  }
               ]
            }
         },
         "type" : "structures"
      },
      {
         "attributes" : {
            "_tcod_a" : 13.45924,
            "_tcod_acce_code" : "BK5018",
            "_tcod_alpha" : 90,
            "_tcod_authors" : "Simperler, Alexandra; Foster, Martin D.; Delgado Friedrichs, Olaf; Bell, Robert G.; Almeida Paz, Filipe A.; Klinowski, Jacek",
            "_tcod_b" : 13.45924,
            "_tcod_beta" : 90,
            "_tcod_c" : 13.45924,
            "_tcod_calcformula" : "- O0.416667 Si0.208333 -",
            "_tcod_commonname" : "2_101",
            "_tcod_date" : "2018-02-01",
            "_tcod_doi" : "10.1107/S0108768105013340",
            "_tcod_file" : "20000003",
            "_tcod_firstpage" : "263",
            "_tcod_flags" : "has coordinates",
            "_tcod_formula" : "- O0.416667 Si0.208333 -",
            "_tcod_gamma" : 90,
            "_tcod_issue" : "3",
            "_tcod_journal" : "Acta Crystallographica Section B",
            "_tcod_lastpage" : "279",
            "_tcod_nel" : "2",
            "_tcod_sg" : "F m -3 m",
            "_tcod_sgHall" : "-F 4 2 3",
            "_tcod_svnrevision" : "1767",
            "_tcod_text" : "Simperler, Alexandra; Foster, Martin D.; Delgado Friedrichs, Olaf; Bell, Robert G.; Almeida Paz, Filipe A.; Klinowski, Jacek\nHypothetical binodal zeolitic frameworks\nActa Crystallographica Section B\n61(3)\n(2005)\n263-279",
            "_tcod_time" : "16:32:39",
            "_tcod_title" : "Hypothetical binodal zeolitic frameworks",
            "_tcod_vol" : 2438.16,
            "_tcod_volume" : "61",
            "_tcod_year" : "2005",
            "chemical_formula_descriptive" : "O0.416667Si0.208333",
            "chemical_formula_hill" : "O0.416667Si0.208333",
            "dimension_types" : [
               1,
               1,
               1
            ],
            "elements" : [
               "O",
               "Si"
            ],
            "elements_ratios" : [
               0.6666672,
               0.3333328
            ],
            "last_modified" : "2018-02-01T16:32:39Z",
            "lattice_vectors" : [
               [
                  13.45924,
                  0,
                  0
               ],
               [
                  0,
                  13.45924,
                  0
               ],
               [
                  0,
                  0,
                  13.45924
               ]
            ],
            "nelements" : 2,
            "nperiodic_dimensions" : 3
         },
         "id" : "20000003",
         "links" : {
            "self" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures/20000003"
         },
         "relationships" : {
            "references" : {
               "data" : [
                  {
                     "id" : "20000003",
                     "type" : "references"
                  }
               ]
            }
         },
         "type" : "structures"
      },
      {
         "attributes" : {
            "_tcod_a" : 12.61409,
            "_tcod_acce_code" : "BK5018",
            "_tcod_alpha" : 90,
            "_tcod_authors" : "Simperler, Alexandra; Foster, Martin D.; Delgado Friedrichs, Olaf; Bell, Robert G.; Almeida Paz, Filipe A.; Klinowski, Jacek",
            "_tcod_b" : 12.61409,
            "_tcod_beta" : 90,
            "_tcod_c" : 16.6417,
            "_tcod_calcformula" : "- O2 Si -",
            "_tcod_commonname" : "2_102",
            "_tcod_date" : "2018-02-01",
            "_tcod_doi" : "10.1107/S0108768105013340",
            "_tcod_file" : "20000004",
            "_tcod_firstpage" : "263",
            "_tcod_flags" : "has coordinates",
            "_tcod_formula" : "- O2 Si -",
            "_tcod_gamma" : 120,
            "_tcod_issue" : "3",
            "_tcod_journal" : "Acta Crystallographica Section B",
            "_tcod_lastpage" : "279",
            "_tcod_nel" : "2",
            "_tcod_sg" : "R -3 m :H",
            "_tcod_sgHall" : "-R 3 2\"",
            "_tcod_svnrevision" : "1767",
            "_tcod_text" : "Simperler, Alexandra; Foster, Martin D.; Delgado Friedrichs, Olaf; Bell, Robert G.; Almeida Paz, Filipe A.; Klinowski, Jacek\nHypothetical binodal zeolitic frameworks\nActa Crystallographica Section B\n61(3)\n(2005)\n263-279",
            "_tcod_time" : "16:32:39",
            "_tcod_title" : "Hypothetical binodal zeolitic frameworks",
            "_tcod_vol" : 2293.19,
            "_tcod_volume" : "61",
            "_tcod_year" : "2005",
            "chemical_formula_descriptive" : "O2Si",
            "chemical_formula_hill" : "O2Si",
            "dimension_types" : [
               1,
               1,
               1
            ],
            "elements" : [
               "O",
               "Si"
            ],
            "elements_ratios" : [
               0.666666666666667,
               0.333333333333333
            ],
            "last_modified" : "2018-02-01T16:32:39Z",
            "lattice_vectors" : [
               [
                  12.61409,
                  0,
                  0
               ],
               [
                  -6.307045,
                  10.9241223856233,
                  0
               ],
               [
                  0,
                  0,
                  16.6417
               ]
            ],
            "nelements" : 2,
            "nperiodic_dimensions" : 3
         },
         "id" : "20000004",
         "links" : {
            "self" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures/20000004"
         },
         "relationships" : {
            "references" : {
               "data" : [
                  {
                     "id" : "20000004",
                     "type" : "references"
                  }
               ]
            }
         },
         "type" : "structures"
      }
   ],
   "links" : {
      "base_url" : "https://www.crystallography.net/tcod/optimade/v1.0.0/",
      "first" : {
         "href" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures?page_limit=10&filter=elements%20HAS%20ANY%20%22C%22%2C%22Si%22%2C%22Ge%22%2C%22Sn%22%2C%22Pb%22%2C%22Fl%22%20AND%20nelements%20%3D%202"
      },
      "next" : {
         "href" : "https://www.crystallography.net/tcod/optimade/v1.0.0/structures?page_limit=10&page_offset=10&filter=elements%20HAS%20ANY%20%22C%22%2C%22Si%22%2C%22Ge%22%2C%22Sn%22%2C%22Pb%22%2C%22Fl%22%20AND%20nelements%20%3D%202"
      }
   },
   "meta" : {
      "api_version" : "1.0.0",
      "data_available" : 2906,
      "data_returned" : 296,
      "implementation" : {
         "maintainer" : {
            "email" : "cod-bugs@ibt.lt"
         },
         "name" : "Theoretical Crystallography Open Database",
         "source_url" : "svn://www.crystallography.net/cod/tags/tcod/v0.2.0/cgi-bin/optimade.pl@260574",
         "version" : "v0.2.0"
      },
      "last_id" : "20000004",
      "more_data_available" : true,
      "provider" : {
         "description" : "Theoretical Crystallography Open Database",
         "name" : "Theoretical Crystallography Open Database",
         "prefix" : "tcod"
      },
      "query" : {
         "representation" : "/structures?filter=elements+HAS+ANY+%22C%22%2C%22Si%22%2C%22Ge%22%2C%22Sn%22%2C%22Pb%22%2C%22Fl%22+AND+nelements+%3D+2"
      },
      "time_stamp" : "2021-01-06T12:56:27Z"
   }
}

